21-year timing of the black-widow pulsar J2051-0827

Timing results for the black-widow pulsar J2051-0827 are presented, using a 21-year dataset from four European Pulsar Timing Array telescopes and the Parkes radio telescope. This dataset, which is the longest published to date for a black-widow system, allows for an improved analysis that addresses previously unknown biases. While secular variations, as identified in previous analyses, are recovered, short-term variations are detected for the first time. Concurrently, a significant decrease of approx. 2.5x10-3 cm-3 pc in the dispersion measure associated with PSR J2051-0827 is measured for the first time and improvements are also made to estimates of the proper motion. Finally, PSR J2051-0827 is shown to have entered a relatively stable state suggesting the possibility of its eventual inclusion in pulsar timing arrays.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
